Linear gradient structures and discrete gradient methods for conservative/dissipative differential-algebraic equations

In this paper, we consider the use of discrete gradients for differential-algebraic equations (DAEs) with a conservation/dissipation law. As one of the most popular numerical methods for conservative/dissipative ordinary differential equations, the framework of discrete gradient methods has been intensively developed over recent decades. Although discrete gradients have been applied to several specific conservative/dissipative DAEs, no unified framework for DAEs has yet been constructed. In this paper, we move toward the establishment of such a framework, and introduce concepts including an appropriate linear gradient structure for DAEs. Then, we reveal that the simple use of discrete gradients does not imply the discrete conservation/dissipation laws. Fortunately, however, we can successfully construct a new discrete gradient method for the case of index-1 DAEs. We believe this first attempt provides an indispensable basis for constructing a unified framework of discrete gradient methods for DAEs.

==> data/ShGDVDM0.dat <==
-2.910370 0 0.999694 
-2.864173 0 0.995882 
-2.817977 0 0.989576 
-2.771781 0 0.980797 
-2.725584 0 0.969575 
-2.679388 0 0.955946 
-2.633192 0 0.939955 
-2.586995 0 0.921652 
-2.540799 0 0.901094 
-2.494603 0 0.878346 
-2.448406 0 0.853475 
-2.402210 0 0.826557 
-2.356014 0 0.797670 
-2.309817 0 0.766897 
-2.263621 0 0.734326 
-2.217425 0 0.700045 
-2.171228 0 0.664149 
-2.125032 0 0.626732 
-2.078835 0 0.587890 
-2.032639 0 0.547723 
-1.986443 0 0.506331 
-1.940246 0 0.463814 
-1.894050 0 0.420274 
-1.847854 0 0.375813 
-1.801657 0 0.330534 
-1.755461 0 0.284539 
-1.709265 0 0.237930 
-1.663068 0 0.190812 
-1.616872 0 0.143287 
-1.570676 0 0.095457 
-1.524479 0 0.047426 
-1.478283 0 -0.000705 
-1.432087 0 -0.048831 
-1.385890 0 -0.096850 
-1.339694 0 -0.144660 
-1.293498 0 -0.192158 
-1.247301 0 -0.239241 
-1.201105 0 -0.285806 
-1.154909 0 -0.331750 
-1.108712 0 -0.376970 
-1.062516 0 -0.421364 
-1.016320 0 -0.464830 
-0.970123 0 -0.507265 
-0.923927 0 -0.548567 
-0.877731 0 -0.588637 
-0.831534 0 -0.627375 
-0.785338 0 -0.664681 
-0.739142 0 -0.700459 
-0.692945 0 -0.734615 
-0.646749 0 -0.767056 
-0.600552 0 -0.797692 
-0.554356 0 -0.826437 
-0.508160 0 -0.853208 
-0.461963 0 -0.877927 
-0.415767 0 -0.900520 
-0.369571 0 -0.920918 
-0.323374 0 -0.939060 
-0.277178 0 -0.954888 
-0.230982 0 -0.968353 
-0.184785 0 -0.979411 
-0.138589 0 -0.988028 
-0.092393 0 -0.994177 
-0.046196 0 -0.997838 
0.000000 0 -0.999009 
0.046196 0 -0.997838 
0.092393 0 -0.994177 
0.138589 0 -0.988028 
0.184785 0 -0.979411 
0.230982 0 -0.968353 
0.277178 0 -0.954888 
0.323374 0 -0.939060 
0.369571 0 -0.920918 
0.415767 0 -0.900520 
0.461963 0 -0.877927 
0.508160 0 -0.853208 
0.554356 0 -0.826437 
0.600552 0 -0.797692 
0.646749 0 -0.767056 
0.692945 0 -0.734615 
0.739142 0 -0.700459 
0.785338 0 -0.664681 
0.831534 0 -0.627375 
0.877731 0 -0.588637 
0.923927 0 -0.548567 
0.970123 0 -0.507265 
1.016320 0 -0.464830 
1.062516 0 -0.421364 
1.108712 0 -0.376970 
1.154909 0 -0.331750 
1.201105 0 -0.285806 
1.247301 0 -0.239241 
1.293498 0 -0.192158 
1.339694 0 -0.144660 
1.385890 0 -0.096850 
1.432087 0 -0.048831 
1.478283 0 -0.000705 
1.524479 0 0.047426 
1.570676 0 0.095457 
1.616872 0 0.143287 
1.663068 0 0.190812 
1.709265 0 0.237930 
1.755461 0 0.284539 
1.801657 0 0.330534 
1.847854 0 0.375813 
1.894050 0 0.420274 
1.940246 0 0.463814 
1.986443 0 0.506331 
2.032639 0 0.547723 
2.078835 0 0.587890 
2.125032 0 0.626732 
2.171228 0 0.664149 
2.217425 0 0.700045 
2.263621 0 0.734326 
2.309817 0 0.766897 
2.356014 0 0.797670 
2.402210 0 0.826557 
2.448406 0 0.853475 
2.494603 0 0.878346 
2.540799 0 0.901094 
2.586995 0 0.921652 
2.633192 0 0.939955 
2.679388 0 0.955946 
2.725584 0 0.969575 
2.771781 0 0.980797 
2.817977 0 0.989576 
2.864173 0 0.995882 
2.910370 0 0.999694 
2.956566 0 1.000991 


==> data/ShGDVDM1.dat <==
-2.910370 1 0.430572 
-2.864173 1 0.473875 
-2.817977 1 0.516122 
-2.771781 1 0.557215 
-2.725584 1 0.597052 
-2.679388 1 0.635535 
-2.633192 1 0.672566 
-2.586995 1 0.708049 
-2.540799 1 0.741889 
-2.494603 1 0.773995 
-2.448406 1 0.804279 
-2.402210 1 0.832654 
-2.356014 1 0.859040 
-2.309817 1 0.883359 
-2.263621 1 0.905538 
-2.217425 1 0.925511 
-2.171228 1 0.943217 
-2.125032 1 0.958599 
-2.078835 1 0.971611 
-2.032639 1 0.982209 
-1.986443 1 0.990362 
-1.940246 1 0.996041 
-1.894050 1 0.999229 
-1.847854 1 0.999916 
-1.801657 1 0.998099 
-1.755461 1 0.993785 
-1.709265 1 0.986987 
-1.663068 1 0.977729 
-1.616872 1 0.966040 
-1.570676 1 0.951957 
-1.524479 1 0.935526 
-1.478283 1 0.916798 
-1.432087 1 0.895831 
-1.385890 1 0.872691 
-1.339694 1 0.847445 
-1.293498 1 0.820171 
-1.247301 1 0.790947 
-1.201105 1 0.759856 
-1.154909 1 0.726986 
-1.108712 1 0.692427 
-1.062516 1 0.656273 
-1.016320 1 0.618618 
-0.970123 1 0.579560 
-0.923927 1 0.539199 
-0.877731 1 0.497633 
-0.831534 1 0.454964 
-0.785338 1 0.411295 
-0.739142 1 0.366726 
-0.692945 1 0.321362 
-0.646749 1 0.275305 
-0.600552 1 0.228658 
-0.554356 1 0.181525 
-0.508160 1 0.134008 
-0.461963 1 0.086211 
-0.415767 1 0.038237 
-0.369571 1 -0.009810 
-0.323374 1 -0.057828 
-0.277178 1 -0.105714 
-0.230982 1 -0.153364 
-0.184785 1 -0.200675 
-0.138589 1 -0.247546 
-0.092393 1 -0.293872 
-0.046196 1 -0.339553 
0.000000 1 -0.384494 
0.046196 1 -0.428753 
0.092393 1 -0.472079 
0.138589 1 -0.514362 
0.184785 1 -0.555499 
0.230982 1 -0.595390 
0.277178 1 -0.633933 
0.323374 1 -0.671031 
0.369571 1 -0.706588 
0.415767 1 -0.740508 
0.461963 1 -0.772699 
0.508160 1 -0.803073 
0.554356 1 -0.831544 
0.600552 1 -0.858029 
0.646749 1 -0.882451 
0.692945 1 -0.904737 
0.739142 1 -0.924819 
0.785338 1 -0.942636 
0.831534 1 -0.958133 
0.877731 1 -0.971259 
0.923927 1 -0.981973 
0.970123 1 -0.990241 
1.016320 1 -0.996036 
1.062516 1 -0.999338 
1.108712 1 -1.000138 
1.154909 1 -0.998431 
1.201105 1 -0.994225 
1.247301 1 -0.987531 
1.293498 1 -0.978373 
1.339694 1 -0.966778 
1.385890 1 -0.952786 
1.432087 1 -0.936439 
1.478283 1 -0.917789 
1.524479 1 -0.896895 
1.570676 1 -0.873818 
1.616872 1 -0.848630 
1.663068 1 -0.821404 
1.709265 1 -0.792220 
1.755461 1 -0.761161 
1.801657 1 -0.728313 
1.847854 1 -0.693767 
1.894050 1 -0.657616 
1.940246 1 -0.619954 
1.986443 1 -0.580879 
2.032639 1 -0.540489 
2.078835 1 -0.498884 
2.125032 1 -0.456166 
2.171228 1 -0.412434 
2.217425 1 -0.367792 
2.263621 1 -0.322342 
2.309817 1 -0.276187 
2.356014 1 -0.229430 
2.402210 1 -0.182174 
2.448406 1 -0.134521 
2.494603 1 -0.086575 
2.540799 1 -0.038439 
2.586995 1 0.009784 
2.633192 1 0.057991 
2.679388 1 0.106079 
2.725584 1 0.153945 
2.771781 1 0.201485 
2.817977 1 0.248596 
2.864173 1 0.295175 
2.910370 1 0.341116 
2.956566 1 0.386309 


==> data/ShGDVDM10.dat <==
-2.910370 10 0.999694 
-2.864173 10 0.995882 
-2.817977 10 0.989576 
-2.771781 10 0.980797 
-2.725584 10 0.969575 
-2.679388 10 0.955946 
-2.633192 10 0.939955 
-2.586995 10 0.921652 
-2.540799 10 0.901094 
-2.494603 10 0.878346 
-2.448406 10 0.853475 
-2.402210 10 0.826557 
-2.356014 10 0.797670 
-2.309817 10 0.766897 
-2.263621 10 0.734326 
-2.217425 10 0.700045 
-2.171228 10 0.664149 
-2.125032 10 0.626732 
-2.078835 10 0.587890 
-2.032639 10 0.547723 
-1.986443 10 0.506331 
-1.940246 10 0.463814 
-1.894050 10 0.420274 
-1.847854 10 0.375813 
-1.801657 10 0.330534 
-1.755461 10 0.284539 
-1.709265 10 0.237930 
-1.663068 10 0.190812 
-1.616872 10 0.143287 
-1.570676 10 0.095457 
-1.524479 10 0.047426 
-1.478283 10 -0.000705 
-1.432087 10 -0.048831 
-1.385890 10 -0.096850 
-1.339694 10 -0.144660 
-1.293498 10 -0.192158 
-1.247301 10 -0.239241 
-1.201105 10 -0.285806 
-1.154909 10 -0.331750 
-1.108712 10 -0.376970 
-1.062516 10 -0.421364 
-1.016320 10 -0.464830 
-0.970123 10 -0.507265 
-0.923927 10 -0.548567 
-0.877731 10 -0.588637 
-0.831534 10 -0.627375 
-0.785338 10 -0.664681 
-0.739142 10 -0.700459 
-0.692945 10 -0.734615 
-0.646749 10 -0.767056 
-0.600552 10 -0.797692 
-0.554356 10 -0.826437 
-0.508160 10 -0.853208 
-0.461963 10 -0.877927 
-0.415767 10 -0.900520 
-0.369571 10 -0.920918 
-0.323374 10 -0.939060 
-0.277178 10 -0.954888 
-0.230982 10 -0.968353 
-0.184785 10 -0.979411 
-0.138589 10 -0.988028 
-0.092393 10 -0.994177 
-0.046196 10 -0.997838 
0.000000 10 -0.999009 
0.046196 10 -0.997838 
0.092393 10 -0.994177 
0.138589 10 -0.988028 
0.184785 10 -0.979411 
0.230982 10 -0.968353 
0.277178 10 -0.954888 
0.323374 10 -0.939060 
0.369571 10 -0.920918 
0.415767 10 -0.900520 
0.461963 10 -0.877927 
0.508160 10 -0.853208 
0.554356 10 -0.826437 
0.600552 10 -0.797692 
0.646749 10 -0.767056 
0.692945 10 -0.734615 
0.739142 10 -0.700459 
0.785338 10 -0.664681 
0.831534 10 -0.627375 
0.877731 10 -0.588637 
0.923927 10 -0.548567 
0.970123 10 -0.507265 
1.016320 10 -0.464830 
1.062516 10 -0.421364 
1.108712 10 -0.376970 
1.154909 10 -0.331750 
1.201105 10 -0.285806 
1.247301 10 -0.239241 
1.293498 10 -0.192158 
1.339694 10 -0.144660 
1.385890 10 -0.096850 
1.432087 10 -0.048831 
1.478283 10 -0.000705 
1.524479 10 0.047426 
1.570676 10 0.095457 
1.616872 10 0.143287 
1.663068 10 0.190812 
1.709265 10 0.237930 
1.755461 10 0.284539 
1.801657 10 0.330534 
1.847854 10 0.375813 
1.894050 10 0.420274 
1.940246 10 0.463814 
1.986443 10 0.506331 
2.032639 10 0.547723 
2.078835 10 0.587890 
2.125032 10 0.626732 
2.171228 10 0.664149 
2.217425 10 0.700045 
2.263621 10 0.734326 
2.309817 10 0.766897 
2.356014 10 0.797670 
2.402210 10 0.826557 
2.448406 10 0.853475 
2.494603 10 0.878346 
2.540799 10 0.901094 
2.586995 10 0.921652 
2.633192 10 0.939955 
2.679388 10 0.955946 
2.725584 10 0.969575 
2.771781 10 0.980797 
2.817977 10 0.989576 
2.864173 10 0.995882 
2.910370 10 0.999694 
2.956566 10 1.000991 


==> data/ShGDVDM2.dat <==
-2.910370 2 -0.648854 
-2.864173 2 -0.610861 
-2.817977 2 -0.571488 
-2.771781 2 -0.530831 
-2.725584 2 -0.488990 
-2.679388 2 -0.446066 
-2.633192 2 -0.402162 
-2.586995 2 -0.357378 
-2.540799 2 -0.311818 
-2.494603 2 -0.265583 
-2.448406 2 -0.218778 
-2.402210 2 -0.171505 
-2.356014 2 -0.123866 
-2.309817 2 -0.075964 
-2.263621 2 -0.027902 
-2.217425 2 0.020217 
-2.171228 2 0.068291 
-2.125032 2 0.116217 
-2.078835 2 0.163892 
-2.032639 2 0.211214 
-1.986443 2 0.258080 
-1.940246 2 0.304387 
-1.894050 2 0.350033 
-1.847854 2 0.394915 
-1.801657 2 0.438930 
-1.755461 2 0.481977 
-1.709265 2 0.523953 
-1.663068 2 0.564759 
-1.616872 2 0.604293 
-1.570676 2 0.642457 
-1.524479 2 0.679153 
-1.478283 2 0.714285 
-1.432087 2 0.747760 
-1.385890 2 0.779487 
-1.339694 2 0.809377 
-1.293498 2 0.837346 
-1.247301 2 0.863313 
-1.201105 2 0.887203 
-1.154909 2 0.908943 
-1.108712 2 0.928468 
-1.062516 2 0.945717 
-1.016320 2 0.960638 
-0.970123 2 0.973183 
-0.923927 2 0.983312 
-0.877731 2 0.990994 
-0.831534 2 0.996204 
-0.785338 2 0.998925 
-0.739142 2 0.999149 
-0.692945 2 0.996877 
-0.646749 2 0.992115 
-0.600552 2 0.984882 
-0.554356 2 0.975201 
-0.508160 2 0.963103 
-0.461963 2 0.948630 
-0.415767 2 0.931828 
-0.369571 2 0.912750 
-0.323374 2 0.891457 
-0.277178 2 0.868015 
-0.230982 2 0.842496 
-0.184785 2 0.814975 
-0.138589 2 0.785533 
-0.092393 2 0.754255 
-0.046196 2 0.721228 
0.000000 2 0.686534 
0.046196 2 0.650103 
0.092393 2 0.612174 
0.138589 2 0.572852 
0.184785 2 0.532237 
0.230982 2 0.490430 
0.277178 2 0.447532 
0.323374 2 0.403645 
0.369571 2 0.358872 
0.415767 2 0.313316 
0.461963 2 0.267078 
0.508160 2 0.220263 
0.554356 2 0.172972 
0.600552 2 0.125309 
0.646749 2 0.077377 
0.692945 2 0.029278 
0.739142 2 -0.018885 
0.785338 2 -0.067009 
0.831534 2 -0.114991 
0.877731 2 -0.162729 
0.923927 2 -0.210119 
0.970123 2 -0.257058 
1.016320 2 -0.303445 
1.062516 2 -0.349175 
1.108712 2 -0.394146 
1.154909 2 -0.438255 
1.201105 2 -0.481401 
1.247301 2 -0.523480 
1.293498 2 -0.564391 
1.339694 2 -0.604034 
1.385890 2 -0.642310 
1.432087 2 -0.679120 
1.478283 2 -0.714367 
1.524479 2 -0.747958 
1.570676 2 -0.779801 
1.616872 2 -0.809807 
1.663068 2 -0.837890 
1.709265 2 -0.863969 
1.755461 2 -0.887966 
1.801657 2 -0.909810 
1.847854 2 -0.929433 
1.894050 2 -0.946775 
1.940246 2 -0.961780 
1.986443 2 -0.974401 
2.032639 2 -0.984596 
2.078835 2 -0.992333 
2.125032 2 -0.997585 
2.171228 2 -1.000335 
2.217425 2 -1.000574 
2.263621 2 -0.998301 
2.309817 2 -0.993521 
2.356014 2 -0.986251 
2.402210 2 -0.976514 
2.448406 2 -0.964341 
2.494603 2 -0.949770 
2.540799 2 -0.932848 
2.586995 2 -0.913627 
2.633192 2 -0.892167 
2.679388 2 -0.868532 
2.725584 2 -0.842794 
2.771781 2 -0.815028 
2.817977 2 -0.785315 
2.864173 2 -0.753741 
2.910370 2 -0.720394 
2.956566 2 -0.685372 


==> data/ShGDVDM3.dat <==
-2.910370 3 -0.949516 
-2.864173 3 -0.963938 
-2.817977 3 -0.975974 
-2.771781 3 -0.985586 
-2.725584 3 -0.992741 
-2.679388 3 -0.997416 
-2.633192 3 -0.999597 
-2.586995 3 -0.999277 
-2.540799 3 -0.996456 
-2.494603 3 -0.991143 
-2.448406 3 -0.983357 
-2.402210 3 -0.973123 
-2.356014 3 -0.960473 
-2.309817 3 -0.945449 
-2.263621 3 -0.928098 
-2.217425 3 -0.908473 
-2.171228 3 -0.886637 
-2.125032 3 -0.862655 
-2.078835 3 -0.836599 
-2.032639 3 -0.808545 
-1.986443 3 -0.778576 
-1.940246 3 -0.746775 
-1.894050 3 -0.713232 
-1.847854 3 -0.678037 
-1.801657 3 -0.641285 
-1.755461 3 -0.603071 
-1.709265 3 -0.563493 
-1.663068 3 -0.522651 
-1.616872 3 -0.480644 
-1.570676 3 -0.437574 
-1.524479 3 -0.393542 
-1.478283 3 -0.348650 
-1.432087 3 -0.303002 
-1.385890 3 -0.256699 
-1.339694 3 -0.209844 
-1.293498 3 -0.162541 
-1.247301 3 -0.114891 
-1.201105 3 -0.066998 
-1.154909 3 -0.018964 
-1.108712 3 0.029109 
-1.062516 3 0.077119 
-1.016320 3 0.124962 
-0.970123 3 0.172536 
-0.923927 3 0.219740 
-0.877731 3 0.266470 
-0.831534 3 0.312625 
-0.785338 3 0.358103 
-0.739142 3 0.402802 
-0.692945 3 0.446620 
-0.646749 3 0.489457 
-0.600552 3 0.531212 
-0.554356 3 0.571786 
-0.508160 3 0.611079 
-0.461963 3 0.648996 
-0.415767 3 0.685439 
-0.369571 3 0.720315 
-0.323374 3 0.753534 
-0.277178 3 0.785006 
-0.230982 3 0.814646 
-0.184785 3 0.842372 
-0.138589 3 0.868106 
-0.092393 3 0.891773 
-0.046196 3 0.913305 
0.000000 3 0.932628 
0.046196 3 0.949515 
0.092393 3 0.964049 
0.138589 3 0.976192 
0.184785 3 0.985907 
0.230982 3 0.993161 
0.277178 3 0.997931 
0.323374 3 1.000203 
0.369571 3 0.999968 
0.415767 3 0.997228 
0.461963 3 0.991991 
0.508160 3 0.984275 
0.554356 3 0.974104 
0.600552 3 0.961511 
0.646749 3 0.946536 
0.692945 3 0.929226 
0.739142 3 0.909637 
0.785338 3 0.887827 
0.831534 3 0.863863 
0.877731 3 0.837817 
0.923927 3 0.809765 
0.970123 3 0.779788 
1.016320 3 0.747972 
1.062516 3 0.714404 
1.108712 3 0.679176 
1.154909 3 0.642382 
1.201105 3 0.604117 
1.247301 3 0.564480 
1.293498 3 0.523570 
1.339694 3 0.481487 
1.385890 3 0.438334 
1.432087 3 0.394210 
1.478283 3 0.349221 
1.524479 3 0.303467 
1.570676 3 0.257052 
1.616872 3 0.210080 
1.663068 3 0.162654 
1.709265 3 0.114876 
1.755461 3 0.066850 
1.801657 3 0.018681 
1.847854 3 -0.029530 
1.894050 3 -0.077679 
1.940246 3 -0.125662 
1.986443 3 -0.173376 
2.032639 3 -0.220716 
2.078835 3 -0.267581 
2.125032 3 -0.313865 
2.171228 3 -0.359465 
2.217425 3 -0.404278 
2.263621 3 -0.448200 
2.309817 3 -0.491128 
2.356014 3 -0.532959 
2.402210 3 -0.573591 
2.448406 3 -0.612923 
2.494603 3 -0.650855 
2.540799 3 -0.687289 
2.586995 3 -0.722127 
2.633192 3 -0.755276 
2.679388 3 -0.786643 
2.725584 3 -0.816140 
2.771781 3 -0.843681 
2.817977 3 -0.869186 
2.864173 3 -0.892579 
2.910370 3 -0.913790 
2.956566 3 -0.932760 


==> data/ShGDVDM4.dat <==
-2.910370 4 -0.087622 
-2.864173 4 -0.135442 
-2.817977 4 -0.182973 
-2.771781 4 -0.230111 
-2.725584 4 -0.276752 
-2.679388 4 -0.322795 
-2.633192 4 -0.368136 
-2.586995 4 -0.412672 
-2.540799 4 -0.456302 
-2.494603 4 -0.498924 
-2.448406 4 -0.540437 
-2.402210 4 -0.580739 
-2.356014 4 -0.619731 
-2.309817 4 -0.657315 
-2.263621 4 -0.693394 
-2.217425 4 -0.727873 
-2.171228 4 -0.760660 
-2.125032 4 -0.791664 
-2.078835 4 -0.820799 
-2.032639 4 -0.847981 
-1.986443 4 -0.873132 
-1.940246 4 -0.896177 
-1.894050 4 -0.917048 
-1.847854 4 -0.935679 
-1.801657 4 -0.952014 
-1.755461 4 -0.966002 
-1.709265 4 -0.977597 
-1.663068 4 -0.986764 
-1.616872 4 -0.993472 
-1.570676 4 -0.997701 
-1.524479 4 -0.999435 
-1.478283 4 -0.998671 
-1.432087 4 -0.995410 
-1.385890 4 -0.989664 
-1.339694 4 -0.981452 
-1.293498 4 -0.970799 
-1.247301 4 -0.957741 
-1.201105 4 -0.942319 
-1.154909 4 -0.924583 
-1.108712 4 -0.904587 
-1.062516 4 -0.882393 
-1.016320 4 -0.858068 
-0.970123 4 -0.831684 
-0.923927 4 -0.803319 
-0.877731 4 -0.773054 
-0.831534 4 -0.740974 
-0.785338 4 -0.707166 
-0.739142 4 -0.671722 
-0.692945 4 -0.634736 
-0.646749 4 -0.596301 
-0.600552 4 -0.556515 
-0.554356 4 -0.515476 
-0.508160 4 -0.473281 
-0.461963 4 -0.430031 
-0.415767 4 -0.385825 
-0.369571 4 -0.340762 
-0.323374 4 -0.294943 
-0.277178 4 -0.248466 
-0.230982 4 -0.201432 
-0.184785 4 -0.153940 
-0.138589 4 -0.106089 
-0.092393 4 -0.057978 
-0.046196 4 -0.009708 
0.000000 4 0.038615 
0.046196 4 0.086714 
0.092393 4 0.134620 
0.138589 4 0.182237 
0.184785 4 0.229462 
0.230982 4 0.276194 
0.277178 4 0.322329 
0.323374 4 0.367764 
0.369571 4 0.412398 
0.415767 4 0.456126 
0.461963 4 0.498848 
0.508160 4 0.540460 
0.554356 4 0.580863 
0.600552 4 0.619956 
0.646749 4 0.657639 
0.692945 4 0.693816 
0.739142 4 0.728391 
0.785338 4 0.761271 
0.831534 4 0.792364 
0.877731 4 0.821584 
0.923927 4 0.848846 
0.970123 4 0.874071 
1.016320 4 0.897184 
1.062516 4 0.918114 
1.108712 4 0.936798 
1.154909 4 0.953176 
1.201105 4 0.967197 
1.247301 4 0.978816 
1.293498 4 0.987995 
1.339694 4 0.994704 
1.385890 4 0.998921 
1.432087 4 1.000633 
1.478283 4 0.999832 
1.524479 4 0.996523 
1.570676 4 0.990715 
1.616872 4 0.982428 
1.663068 4 0.971688 
1.709265 4 0.958530 
1.755461 4 0.942996 
1.801657 4 0.925136 
1.847854 4 0.905006 
1.894050 4 0.882667 
1.940246 4 0.858188 
1.986443 4 0.831643 
2.032639 4 0.803110 
2.078835 4 0.772671 
2.125032 4 0.740414 
2.171228 4 0.706428 
2.217425 4 0.670806 
2.263621 4 0.633645 
2.309817 4 0.595041 
2.356014 4 0.555094 
2.402210 4 0.513904 
2.448406 4 0.471574 
2.494603 4 0.428207 
2.540799 4 0.383906 
2.586995 4 0.338774 
2.633192 4 0.292918 
2.679388 4 0.246440 
2.725584 4 0.199445 
2.771781 4 0.152039 
2.817977 4 0.104326 
2.864173 4 0.056411 
2.910370 4 0.008397 
2.956566 4 -0.039619 


==> data/ShGDVDM5.dat <==
-2.910370 5 0.877180 
-2.864173 5 0.852368 
-2.817977 5 0.825512 
-2.771781 5 0.796690 
-2.725584 5 0.765985 
-2.679388 5 0.733484 
-2.633192 5 0.699276 
-2.586995 5 0.663454 
-2.540799 5 0.626111 
-2.494603 5 0.587346 
-2.448406 5 0.547255 
-2.402210 5 0.505939 
-2.356014 5 0.463498 
-2.309817 5 0.420033 
-2.263621 5 0.375645 
-2.217425 5 0.330438 
-2.171228 5 0.284514 
-2.125032 5 0.237975 
-2.078835 5 0.190923 
-2.032639 5 0.143462 
-1.986443 5 0.095694 
-1.940246 5 0.047721 
-1.894050 5 -0.000354 
-1.847854 5 -0.048428 
-1.801657 5 -0.096399 
-1.755461 5 -0.144166 
-1.709265 5 -0.191624 
-1.663068 5 -0.238672 
-1.616872 5 -0.285208 
-1.570676 5 -0.331128 
-1.524479 5 -0.376331 
-1.478283 5 -0.420715 
-1.432087 5 -0.464177 
-1.385890 5 -0.506616 
-1.339694 5 -0.547931 
-1.293498 5 -0.588023 
-1.247301 5 -0.626791 
-1.201105 5 -0.664138 
-1.154909 5 -0.699968 
-1.108712 5 -0.734186 
-1.062516 5 -0.766700 
-1.016320 5 -0.797421 
-0.970123 5 -0.826263 
-0.923927 5 -0.853142 
-0.877731 5 -0.877982 
-0.831534 5 -0.900706 
-0.785338 5 -0.921247 
-0.739142 5 -0.939540 
-0.692945 5 -0.955528 
-0.646749 5 -0.969160 
-0.600552 5 -0.980391 
-0.554356 5 -0.989183 
-0.508160 5 -0.995505 
-0.461963 5 -0.999335 
-0.415767 5 -1.000658 
-0.369571 5 -0.999465 
-0.323374 5 -0.995757 
-0.277178 5 -0.989543 
-0.230982 5 -0.980837 
-0.184785 5 -0.969662 
-0.138589 5 -0.956049 
-0.092393 5 -0.940037 
-0.046196 5 -0.921668 
0.000000 5 -0.901005 
0.046196 5 -0.878284 
0.092393 5 -0.853446 
0.138589 5 -0.826560 
0.184785 5 -0.797701 
0.230982 5 -0.766953 
0.277178 5 -0.734401 
0.323374 5 -0.700136 
0.369571 5 -0.664250 
0.415767 5 -0.626837 
0.461963 5 -0.587995 
0.508160 5 -0.547822 
0.554356 5 -0.506418 
0.600552 5 -0.463884 
0.646749 5 -0.420321 
0.692945 5 -0.375832 
0.739142 5 -0.330520 
0.785338 5 -0.284487 
0.831534 5 -0.237837 
0.877731 5 -0.190673 
0.923927 5 -0.143099 
0.970123 5 -0.095217 
1.016320 5 -0.047131 
1.062516 5 0.001056 
1.108712 5 0.049241 
1.154909 5 0.097319 
1.201105 5 0.145188 
1.247301 5 0.192744 
1.293498 5 0.239884 
1.339694 5 0.286505 
1.385890 5 0.332502 
1.432087 5 0.377773 
1.478283 5 0.422214 
1.524479 5 0.465723 
1.570676 5 0.508196 
1.616872 5 0.549532 
1.663068 5 0.589630 
1.709265 5 0.628389 
1.755461 5 0.665711 
1.801657 5 0.701499 
1.847854 5 0.735658 
1.894050 5 0.768095 
1.940246 5 0.798721 
1.986443 5 0.827450 
2.032639 5 0.854199 
2.078835 5 0.878891 
2.125032 5 0.901452 
2.171228 5 0.921814 
2.217425 5 0.939916 
2.263621 5 0.955702 
2.309817 5 0.969123 
2.356014 5 0.980137 
2.402210 5 0.988711 
2.448406 5 0.994817 
2.494603 5 0.998439 
2.540799 5 0.999565 
2.586995 5 0.998195 
2.633192 5 0.994335 
2.679388 5 0.988000 
2.725584 5 0.979214 
2.771781 5 0.968009 
2.817977 5 0.954423 
2.864173 5 0.938502 
2.910370 5 0.920300 
2.956566 5 0.899868 


==> data/ShGDVDM6.dat <==
-2.910370 6 0.773322 
-2.864173 6 0.803595 
-2.817977 6 0.831964 
-2.771781 6 0.858350 
-2.725584 6 0.882673 
-2.679388 6 0.904863 
-2.633192 6 0.924852 
-2.586995 6 0.942579 
-2.540799 6 0.957987 
-2.494603 6 0.971030 
-2.448406 6 0.981665 
-2.402210 6 0.989857 
-2.356014 6 0.995581 
-2.309817 6 0.998818 
-2.263621 6 0.999557 
-2.217425 6 0.997795 
-2.171228 6 0.993539 
-2.125032 6 0.986803 
-2.078835 6 0.977607 
-2.032639 6 0.965983 
-1.986443 6 0.951966 
-1.940246 6 0.935602 
-1.894050 6 0.916942 
-1.847854 6 0.896043 
-1.801657 6 0.872969 
-1.755461 6 0.847790 
-1.709265 6 0.820580 
-1.663068 6 0.791418 
-1.616872 6 0.760386 
-1.570676 6 0.727571 
-1.524479 6 0.693063 
-1.478283 6 0.656954 
-1.432087 6 0.619339 
-1.385890 6 0.580314 
-1.339694 6 0.539977 
-1.293498 6 0.498427 
-1.247301 6 0.455764 
-1.201105 6 0.412090 
-1.154909 6 0.367504 
-1.108712 6 0.322110 
-1.062516 6 0.276009 
-1.016320 6 0.229304 
-0.970123 6 0.182095 
-0.923927 6 0.134487 
-0.877731 6 0.086580 
-0.831534 6 0.038479 
-0.785338 6 -0.009716 
-0.739142 6 -0.057900 
-0.692945 6 -0.105970 
-0.646749 6 -0.153824 
-0.600552 6 -0.201357 
-0.554356 6 -0.248466 
-0.508160 6 -0.295044 
-0.461963 6 -0.340988 
-0.415767 6 -0.386191 
-0.369571 6 -0.430548 
-0.323374 6 -0.473950 
-0.277178 6 -0.516292 
-0.230982 6 -0.557466 
-0.184785 6 -0.597364 
-0.138589 6 -0.635879 
-0.092393 6 -0.672905 
-0.046196 6 -0.708336 
0.000000 6 -0.742078 
0.046196 6 -0.774218 
0.092393 6 -0.804542 
0.138589 6 -0.832960 
0.184785 6 -0.859387 
0.230982 6 -0.883745 
0.277178 6 -0.905963 
0.323374 6 -0.925971 
0.369571 6 -0.943707 
0.415767 6 -0.959117 
0.461963 6 -0.972150 
0.508160 6 -0.982766 
0.554356 6 -0.990930 
0.600552 6 -0.996614 
0.646749 6 -0.999801 
0.692945 6 -1.000480 
0.739142 6 -0.998648 
0.785338 6 -0.994312 
0.831534 6 -0.987486 
0.877731 6 -0.978192 
0.923927 6 -0.966461 
0.970123 6 -0.952330 
1.016320 6 -0.935844 
1.062516 6 -0.917057 
1.108712 6 -0.896025 
1.154909 6 -0.872815 
1.201105 6 -0.847497 
1.247301 6 -0.820145 
1.293498 6 -0.790841 
1.339694 6 -0.759669 
1.385890 6 -0.726716 
1.432087 6 -0.692074 
1.478283 6 -0.655836 
1.524479 6 -0.618098 
1.570676 6 -0.578958 
1.616872 6 -0.538517 
1.663068 6 -0.496873 
1.709265 6 -0.454130 
1.755461 6 -0.410389 
1.801657 6 -0.365753 
1.847854 6 -0.320325 
1.894050 6 -0.274209 
1.940246 6 -0.227507 
1.986443 6 -0.180323 
2.032639 6 -0.132760 
2.078835 6 -0.084920 
2.125032 6 -0.036908 
2.171228 6 0.011175 
2.217425 6 0.059226 
2.263621 6 0.107143 
2.309817 6 0.154823 
2.356014 6 0.202166 
2.402210 6 0.249068 
2.448406 6 0.295428 
2.494603 6 0.341146 
2.540799 6 0.386121 
2.586995 6 0.430252 
2.633192 6 0.473441 
2.679388 6 0.515588 
2.725584 6 0.556596 
2.771781 6 0.596369 
2.817977 6 0.634812 
2.864173 6 0.671831 
2.910370 6 0.707335 
2.956566 6 0.741226 


==> data/ShGDVDM7.dat <==
-2.910370 7 -0.265903 
-2.864173 7 -0.219136 
-2.817977 7 -0.171897 
-2.771781 7 -0.124290 
-2.725584 7 -0.076415 
-2.679388 7 -0.028377 
-2.633192 7 0.019724 
-2.586995 7 0.067785 
-2.540799 7 0.115702 
-2.494603 7 0.163374 
-2.448406 7 0.210697 
-2.402210 7 0.257570 
-2.356014 7 0.303889 
-2.309817 7 0.349553 
-2.263621 7 0.394458 
-2.217425 7 0.438502 
-2.171228 7 0.481583 
-2.125032 7 0.523600 
-2.078835 7 0.564451 
-2.032639 7 0.604037 
-1.986443 7 0.642259 
-1.940246 7 0.679018 
-1.894050 7 0.714219 
-1.847854 7 0.747767 
-1.801657 7 0.779573 
-1.755461 7 0.809546 
-1.709265 7 0.837602 
-1.663068 7 0.863660 
-1.616872 7 0.887642 
-1.570676 7 0.909477 
-1.524479 7 0.929098 
-1.478283 7 0.946443 
-1.432087 7 0.961458 
-1.385890 7 0.974094 
-1.339694 7 0.984311 
-1.293498 7 0.992074 
-1.247301 7 0.997358 
-1.201105 7 1.000143 
-1.154909 7 1.000421 
-1.108712 7 0.998188 
-1.062516 7 0.993451 
-1.016320 7 0.986224 
-0.970123 7 0.976530 
-0.923927 7 0.964399 
-0.877731 7 0.949868 
-0.831534 7 0.932982 
-0.785338 7 0.913795 
-0.739142 7 0.892363 
-0.692945 7 0.868753 
-0.646749 7 0.843035 
-0.600552 7 0.815285 
-0.554356 7 0.785585 
-0.508160 7 0.754020 
-0.461963 7 0.720680 
-0.415767 7 0.685658 
-0.369571 7 0.649051 
-0.323374 7 0.610961 
-0.277178 7 0.571489 
-0.230982 7 0.530742 
-0.184785 7 0.488828 
-0.138589 7 0.445856 
-0.092393 7 0.401939 
-0.046196 7 0.357190 
0.000000 7 0.311714 
0.046196 7 0.265435 
0.092393 7 0.218575 
0.138589 7 0.171242 
0.184785 7 0.123542 
0.230982 7 0.075576 
0.277178 7 0.027450 
0.323374 7 -0.020735 
0.369571 7 -0.068874 
0.415767 7 -0.116865 
0.461963 7 -0.164603 
0.508160 7 -0.211986 
0.554356 7 -0.258910 
0.600552 7 -0.305273 
0.646749 7 -0.350969 
0.692945 7 -0.395898 
0.739142 7 -0.439955 
0.785338 7 -0.483038 
0.831534 7 -0.525044 
0.877731 7 -0.565874 
0.923927 7 -0.605425 
0.970123 7 -0.643598 
1.016320 7 -0.680297 
1.062516 7 -0.715424 
1.108712 7 -0.748886 
1.154909 7 -0.780593 
1.201105 7 -0.810455 
1.247301 7 -0.838388 
1.293498 7 -0.864312 
1.339694 7 -0.888152 
1.385890 7 -0.909835 
1.432087 7 -0.929296 
1.478283 7 -0.946476 
1.524479 7 -0.961322 
1.570676 7 -0.973787 
1.616872 7 -0.983832 
1.663068 7 -0.991426 
1.709265 7 -0.996545 
1.755461 7 -0.999173 
1.801657 7 -0.999302 
1.847854 7 -0.996933 
1.894050 7 -0.992075 
1.940246 7 -0.984744 
1.986443 7 -0.974965 
2.032639 7 -0.962770 
2.078835 7 -0.948199 
2.125032 7 -0.931299 
2.171228 7 -0.912124 
2.217425 7 -0.890732 
2.263621 7 -0.867191 
2.309817 7 -0.841569 
2.356014 7 -0.813943 
2.402210 7 -0.784391 
2.448406 7 -0.752998 
2.494603 7 -0.719849 
2.540799 7 -0.685034 
2.586995 7 -0.648643 
2.633192 7 -0.610768 
2.679388 7 -0.571505 
2.725584 7 -0.530947 
2.771781 7 -0.489191 
2.817977 7 -0.446331 
2.864173 7 -0.402464 
2.910370 7 -0.357686 
2.956566 7 -0.312101 


==> data/ShGDVDM8.dat <==
-2.910370 8 -0.991277 
-2.864173 8 -0.983544 
-2.817977 8 -0.973363 
-2.771781 8 -0.960766 
-2.725584 8 -0.945791 
-2.679388 8 -0.928488 
-2.633192 8 -0.908908 
-2.586995 8 -0.887113 
-2.540799 8 -0.863168 
-2.494603 8 -0.837145 
-2.448406 8 -0.809121 
-2.402210 8 -0.779175 
-2.356014 8 -0.747392 
-2.309817 8 -0.713861 
-2.263621 8 -0.678673 
-2.217425 8 -0.641920 
-2.171228 8 -0.603699 
-2.125032 8 -0.564107 
-2.078835 8 -0.523242 
-2.032639 8 -0.481205 
-1.986443 8 -0.438097 
-1.940246 8 -0.394019 
-1.894050 8 -0.349072 
-1.847854 8 -0.303360 
-1.801657 8 -0.256984 
-1.755461 8 -0.210048 
-1.709265 8 -0.162654 
-1.663068 8 -0.114904 
-1.616872 8 -0.066903 
-1.570676 8 -0.018752 
-1.524479 8 0.029446 
-1.478283 8 0.077587 
-1.432087 8 0.125568 
-1.385890 8 0.173285 
-1.339694 8 0.220636 
-1.293498 8 0.267517 
-1.247301 8 0.313824 
-1.201105 8 0.359453 
-1.154909 8 0.404299 
-1.108712 8 0.448260 
-1.062516 8 0.491231 
-1.016320 8 0.533109 
-0.970123 8 0.573791 
-0.923927 8 0.613176 
-0.877731 8 0.651162 
-0.831534 8 0.687649 
-0.785338 8 0.722542 
-0.739142 8 0.755744 
-0.692945 8 0.787162 
-0.646749 8 0.816709 
-0.600552 8 0.844299 
-0.554356 8 0.869850 
-0.508160 8 0.893289 
-0.461963 8 0.914544 
-0.415767 8 0.933553 
-0.369571 8 0.950260 
-0.323374 8 0.964615 
-0.277178 8 0.976578 
-0.230982 8 0.986118 
-0.184785 8 0.993212 
-0.138589 8 0.997848 
-0.092393 8 1.000023 
-0.046196 8 0.999744 
0.000000 8 0.997020 
0.046196 8 0.991675 
0.092393 8 0.983843 
0.138589 8 0.973555 
0.184785 8 0.960845 
0.230982 8 0.945755 
0.277178 8 0.928332 
0.323374 8 0.908631 
0.369571 8 0.886714 
0.415767 8 0.862647 
0.461963 8 0.836504 
0.508160 8 0.808361 
0.554356 8 0.778302 
0.600552 8 0.746410 
0.646749 8 0.712775 
0.692945 8 0.677490 
0.739142 8 0.640649 
0.785338 8 0.602348 
0.831534 8 0.562686 
0.877731 8 0.521763 
0.923927 8 0.479680 
0.970123 8 0.436537 
1.016320 8 0.392438 
1.062516 8 0.347485 
1.108712 8 0.301781 
1.154909 8 0.255428 
1.201105 8 0.208530 
1.247301 8 0.161190 
1.293498 8 0.113510 
1.339694 8 0.065593 
1.385890 8 0.017542 
1.432087 8 -0.030540 
1.478283 8 -0.078552 
1.524479 8 -0.126392 
1.570676 8 -0.173955 
1.616872 8 -0.221142 
1.663068 8 -0.267849 
1.709265 8 -0.313975 
1.755461 8 -0.359417 
1.801657 8 -0.404075 
1.847854 8 -0.447847 
1.894050 8 -0.490631 
1.940246 8 -0.532328 
1.986443 8 -0.572838 
2.032639 8 -0.612061 
2.078835 8 -0.649902 
2.125032 8 -0.686263 
2.171228 8 -0.721050 
2.217425 8 -0.754171 
2.263621 8 -0.785536 
2.309817 8 -0.815059 
2.356014 8 -0.842655 
2.402210 8 -0.868245 
2.448406 8 -0.891754 
2.494603 8 -0.913109 
2.540799 8 -0.932245 
2.586995 8 -0.949100 
2.633192 8 -0.963619 
2.679388 8 -0.975754 
2.725584 8 -0.985459 
2.771781 8 -0.992700 
2.817977 8 -0.997447 
2.864173 8 -0.999676 
2.910370 8 -0.999374 
2.956566 8 -0.996540 


==> data/ShGDVDM9.dat <==
-2.910370 9 -0.405289 
-2.864173 9 -0.449133 
-2.817977 9 -0.491990 
-2.771781 9 -0.533757 
-2.725584 9 -0.574334 
-2.679388 9 -0.613621 
-2.633192 9 -0.651517 
-2.586995 9 -0.687926 
-2.540799 9 -0.722752 
-2.494603 9 -0.755901 
-2.448406 9 -0.787282 
-2.402210 9 -0.816807 
-2.356014 9 -0.844392 
-2.309817 9 -0.869956 
-2.263621 9 -0.893424 
-2.217425 9 -0.914723 
-2.171228 9 -0.933790 
-2.125032 9 -0.950563 
-2.078835 9 -0.964990 
-2.032639 9 -0.977025 
-1.986443 9 -0.986627 
-1.940246 9 -0.993766 
-1.894050 9 -0.998417 
-1.847854 9 -1.000565 
-1.801657 9 -1.000201 
-1.755461 9 -0.997327 
-1.709265 9 -0.991951 
-1.663068 9 -0.984090 
-1.616872 9 -0.973768 
-1.570676 9 -0.961020 
-1.524479 9 -0.945884 
-1.478283 9 -0.928409 
-1.432087 9 -0.908650 
-1.385890 9 -0.886666 
-1.339694 9 -0.862525 
-1.293498 9 -0.836300 
-1.247301 9 -0.808068 
-1.201105 9 -0.777911 
-1.154909 9 -0.745915 
-1.108712 9 -0.712171 
-1.062516 9 -0.676770 
-1.016320 9 -0.639809 
-0.970123 9 -0.601386 
-0.923927 9 -0.561600 
-0.877731 9 -0.520554 
-0.831534 9 -0.478349 
-0.785338 9 -0.435089 
-0.739142 9 -0.390879 
-0.692945 9 -0.345822 
-0.646749 9 -0.300025 
-0.600552 9 -0.253590 
-0.554356 9 -0.206623 
-0.508160 9 -0.159228 
-0.461963 9 -0.111507 
-0.415767 9 -0.063564 
-0.369571 9 -0.015498 
-0.323374 9 0.032590 
-0.277178 9 0.080603 
-0.230982 9 0.128444 
-0.184785 9 0.176020 
-0.138589 9 0.223239 
-0.092393 9 0.270014 
-0.046196 9 0.316258 
0.000000 9 0.361880 
0.046196 9 0.406592 
0.092393 9 0.450401 
0.138589 9 0.493211 
0.184785 9 0.534920 
0.230982 9 0.575427 
0.277178 9 0.614633 
0.323374 9 0.652439 
0.369571 9 0.688748 
0.415767 9 0.723465 
0.461963 9 0.756496 
0.508160 9 0.787752 
0.554356 9 0.817146 
0.600552 9 0.844594 
0.646749 9 0.870017 
0.692945 9 0.893340 
0.739142 9 0.914494 
0.785338 9 0.933414 
0.831534 9 0.950043 
0.877731 9 0.964328 
0.923927 9 0.976226 
0.970123 9 0.985699 
1.016320 9 0.992717 
1.062516 9 0.997257 
1.108712 9 0.999306 
1.154909 9 0.998857 
1.201105 9 0.995913 
1.247301 9 0.990483 
1.293498 9 0.982586 
1.339694 9 0.972248 
1.385890 9 0.959502 
1.432087 9 0.944390 
1.478283 9 0.926959 
1.524479 9 0.907264 
1.570676 9 0.885366 
1.616872 9 0.861330 
1.663068 9 0.835229 
1.709265 9 0.807138 
1.755461 9 0.777139 
1.801657 9 0.745315 
1.847854 9 0.711754 
1.894050 9 0.676546 
1.940246 9 0.639784 
1.986443 9 0.601562 
2.032639 9 0.561977 
2.078835 9 0.521128 
2.125032 9 0.479111 
2.171228 9 0.436028 
2.217425 9 0.391977 
2.263621 9 0.347061 
2.309817 9 0.301381 
2.356014 9 0.255037 
2.402210 9 0.208132 
2.448406 9 0.160768 
2.494603 9 0.113048 
2.540799 9 0.065076 
2.586995 9 0.016954 
2.633192 9 -0.031211 
2.679388 9 -0.079314 
2.725584 9 -0.127249 
2.771781 9 -0.174907 
2.817977 9 -0.222178 
2.864173 9 -0.268952 
2.910370 9 -0.315116 
2.956566 9 -0.360565 


==> data/ShGDVDMHenerror.dat <==
0.000000 0.000000e+00 
0.100000 2.664535e-15 
0.200000 5.329071e-15 
0.300000 1.776357e-15 
0.400000 5.329071e-15 
0.500000 2.664535e-15 
0.600000 5.329071e-15 
0.700000 2.664535e-15 
0.800000 1.776357e-15 
0.900000 2.664535e-15 
1.000000 5.329071e-15 
1.100000 2.664535e-15 
1.200000 4.440892e-15 
1.300000 4.440892e-15 
1.400000 9.769963e-15 
1.500000 4.440892e-15 
1.600000 1.776357e-15 
1.700000 4.440892e-15 
1.800000 0.000000e+00 
1.900000 5.329071e-15 
2.000000 2.664535e-15 
2.100000 2.664535e-15 
2.200000 4.440892e-15 
2.300000 1.776357e-15 
2.400000 2.664535e-15 
2.500000 8.881784e-16 
2.600000 8.881784e-16 
2.700000 1.776357e-15 
2.800000 1.776357e-15 
2.900000 1.776357e-15 
3.000000 4.440892e-15 
3.100000 2.664535e-15 
3.200000 2.664535e-15 
3.300000 7.993606e-15 
3.400000 1.776357e-15 
3.500000 0.000000e+00 
3.600000 2.664535e-15 
3.700000 4.440892e-15 
3.800000 4.440892e-15 
3.900000 5.329071e-15 
4.000000 5.329071e-15 
4.100000 5.329071e-15 
4.200000 2.664535e-15 
4.300000 2.664535e-15 
4.400000 4.440892e-15 
4.500000 2.664535e-15 
4.600000 4.440892e-15 
4.700000 0.000000e+00 
4.800000 1.776357e-15 
4.900000 1.776357e-15 
5.000000 7.105427e-15 
5.100000 1.776357e-15 
5.200000 7.105427e-15 
5.300000 2.664535e-15 
5.400000 8.881784e-16 
5.500000 8.881784e-16 
5.600000 7.105427e-15 
5.700000 0.000000e+00 
5.800000 2.664535e-15 
5.900000 1.776357e-15 
6.000000 4.440892e-15 
6.100000 4.440892e-15 
6.200000 0.000000e+00 
6.300000 4.440892e-15 
6.400000 4.440892e-15 
6.500000 5.329071e-15 
6.600000 2.664535e-15 
6.700000 8.881784e-16 
6.800000 4.440892e-15 
6.900000 1.776357e-15 
7.000000 0.000000e+00 
7.100000 1.776357e-15 
7.200000 2.664535e-15 
7.300000 4.440892e-15 
7.400000 1.776357e-15 
7.500000 0.000000e+00 
7.600000 0.000000e+00 
7.700000 1.776357e-15 
7.800000 4.440892e-15 
7.900000 2.664535e-15 
8.000000 8.881784e-16 
8.100000 1.776357e-15 
8.200000 1.776357e-15 
8.300000 1.776357e-15 
8.400000 4.440892e-15 
8.500000 0.000000e+00 
8.600000 0.000000e+00 
8.700000 5.329071e-15 
8.800000 1.776357e-15 
8.900000 1.776357e-15 
9.000000 8.881784e-16 
9.100000 5.329071e-15 
9.200000 1.776357e-15 
9.300000 2.664535e-15 
9.400000 5.329071e-15 
9.500000 1.776357e-15 
9.600000 0.000000e+00 
9.700000 7.105427e-15 
9.800000 1.776357e-15 
9.900000 4.440892e-15 
10.000000 2.664535e-15 


==> data/ShGDVDMHic.dat <==
0.000000 1.846377e-16 
0.100000 1.716551e-09 
0.200000 4.780866e-11 
0.300000 1.623408e-09 
0.400000 1.818441e-10 
0.500000 1.454531e-09 
0.600000 3.787097e-10 
0.700000 1.236872e-09 
0.800000 6.104627e-10 
0.900000 9.972246e-10 
1.000000 8.528543e-10 
1.100000 7.565633e-10 
1.200000 1.088115e-09 
1.300000 5.300709e-10 
1.400000 1.303489e-09 
1.500000 3.293575e-10 
1.600000 1.486643e-09 
1.700000 1.671879e-10 
1.800000 1.624017e-09 
1.900000 5.866796e-11 
2.000000 1.699488e-09 
2.100000 2.032819e-11 
2.200000 1.697208e-09 
2.300000 6.571931e-11 
2.400000 1.607579e-09 
2.500000 1.985873e-10 
2.600000 1.434341e-09 
2.700000 4.070312e-10 
2.800000 1.197775e-09 
2.900000 6.632900e-10 
3.000000 9.308852e-10 
3.100000 9.316222e-10 
3.200000 6.690667e-10 
3.300000 1.179880e-09 
3.400000 4.396929e-10 
3.500000 1.386612e-09 
3.600000 2.580666e-10 
3.700000 1.541403e-09 
3.800000 1.308563e-10 
3.900000 1.639818e-09 
4.000000 6.201222e-11 
4.100000 1.677947e-09 
4.200000 5.590329e-11 
4.300000 1.650785e-09 
4.400000 1.177165e-10 
4.500000 1.553586e-09 
4.600000 2.503597e-10 
4.700000 1.386355e-09 
4.800000 4.499363e-10 
4.900000 1.158211e-09 
5.000000 7.014624e-10 
5.100000 8.904300e-10 
5.200000 9.773852e-10 
5.300000 6.154696e-10 
5.400000 1.241957e-09 
5.500000 3.701454e-10 
5.600000 1.460247e-09 
5.700000 1.851236e-10 
5.800000 1.608204e-09 
5.900000 7.619745e-11 
6.000000 1.678105e-09 
6.100000 4.402523e-11 
6.200000 1.674769e-09 
6.300000 8.049603e-11 
6.400000 1.607317e-09 
6.500000 1.769947e-10 
6.600000 1.483343e-09 
6.700000 3.272411e-10 
6.800000 1.308179e-09 
6.900000 5.256395e-10 
7.000000 1.088895e-09 
7.100000 7.626466e-10 
7.200000 8.383968e-10 
7.300000 1.021252e-09 
7.400000 5.779990e-10 
7.500000 1.275995e-09 
7.600000 3.366953e-10 
7.700000 1.495819e-09 
7.800000 1.461968e-10 
7.900000 1.650172e-09 
8.000000 3.338212e-11 
8.100000 1.717805e-09 
8.200000 1.231028e-11 
8.300000 1.693298e-09 
8.400000 7.952816e-11 
8.500000 1.587954e-09 
8.600000 2.175222e-10 
8.700000 1.423133e-09 
8.800000 4.036591e-10 
8.900000 1.220386e-09 
9.000000 6.190770e-10 
9.100000 9.953664e-10 
9.200000 8.509432e-10 
9.300000 7.593575e-10 
9.400000 1.088126e-09 
9.500000 5.246728e-10 
9.600000 1.315849e-09 
9.700000 3.091746e-10 
9.800000 1.513397e-09 
9.900000 1.357652e-10 
10.000000 1.656447e-09 


==> data/ShGDVDMRenerror.dat <==
0.000000 0.000000e+00 
0.100000 2.664535e-15 
0.200000 8.881784e-16 
0.300000 4.440892e-15 
0.400000 7.105427e-15 
0.500000 9.769963e-15 
0.600000 5.329071e-15 
0.700000 1.065814e-14 
0.800000 1.332268e-14 
0.900000 7.993606e-15 
1.000000 1.065814e-14 
1.100000 1.243450e-14 
1.200000 1.065814e-14 
1.300000 1.065814e-14 
1.400000 1.509903e-14 
1.500000 1.065814e-14 
1.600000 7.105427e-15 
1.700000 7.993606e-15 
1.800000 4.440892e-15 
1.900000 4.440892e-15 
2.000000 2.664535e-15 
2.100000 2.664535e-15 
2.200000 1.776357e-15 
2.300000 2.664535e-15 
2.400000 3.552714e-15 
2.500000 4.440892e-15 
2.600000 1.776357e-15 
2.700000 8.881784e-16 
2.800000 1.776357e-15 
2.900000 0.000000e+00 
3.000000 4.440892e-15 
3.100000 3.552714e-15 
3.200000 3.552714e-15 
3.300000 8.881784e-16 
3.400000 3.552714e-15 
3.500000 3.552714e-15 
3.600000 8.881784e-16 
3.700000 8.881784e-16 
3.800000 1.776357e-15 
3.900000 0.000000e+00 
4.000000 2.664535e-15 
4.100000 3.552714e-15 
4.200000 4.440892e-15 
4.300000 3.552714e-15 
4.400000 3.552714e-15 
4.500000 8.881784e-16 
4.600000 8.881784e-16 
4.700000 2.664535e-15 
4.800000 2.664535e-15 
4.900000 2.664535e-15 
5.000000 3.552714e-15 
5.100000 6.217249e-15 
5.200000 1.154632e-14 
5.300000 8.881784e-15 
5.400000 8.881784e-15 
5.500000 1.154632e-14 
5.600000 1.509903e-14 
5.700000 1.953993e-14 
5.800000 1.776357e-14 
5.900000 2.309264e-14 
6.000000 1.509903e-14 
6.100000 1.776357e-14 
6.200000 1.687539e-14 
6.300000 1.776357e-14 
6.400000 2.220446e-14 
6.500000 2.753353e-14 
6.600000 3.019807e-14 
6.700000 3.108624e-14 
6.800000 3.286260e-14 
6.900000 3.286260e-14 
7.000000 2.842171e-14 
7.100000 3.108624e-14 
7.200000 3.286260e-14 
7.300000 3.375078e-14 
7.400000 3.286260e-14 
7.500000 3.375078e-14 
7.600000 3.286260e-14 
7.700000 2.842171e-14 
7.800000 3.108624e-14 
7.900000 3.108624e-14 
8.000000 3.375078e-14 
8.100000 2.842171e-14 
8.200000 2.575717e-14 
8.300000 2.842171e-14 
8.400000 3.108624e-14 
8.500000 2.753353e-14 
8.600000 2.842171e-14 
8.700000 3.641532e-14 
8.800000 3.463896e-14 
8.900000 3.375078e-14 
9.000000 3.375078e-14 
9.100000 3.730349e-14 
9.200000 4.263256e-14 
9.300000 3.907985e-14 
9.400000 3.375078e-14 
9.500000 3.463896e-14 
9.600000 3.108624e-14 
9.700000 3.108624e-14 
9.800000 3.286260e-14 
9.900000 3.375078e-14 
10.000000 3.375078e-14 


==> data/ShGDVDMRic.dat <==
0.000000 1.846377e-16 
0.100000 6.359742e-16 
0.200000 4.308213e-16 
0.300000 5.949436e-16 
0.400000 3.590177e-16 
0.500000 2.974718e-16 
0.600000 3.590177e-17 
0.700000 1.389911e-15 
0.800000 1.056538e-15 
0.900000 7.898390e-16 
1.000000 1.436071e-16 
1.100000 7.282931e-16 
1.200000 5.692995e-16 
1.300000 1.565574e-15 
1.400000 3.570944e-16 
1.500000 1.575030e-15 
1.600000 1.964340e-15 
1.700000 2.410547e-16 
1.800000 4.179992e-16 
1.900000 1.136035e-15 
2.000000 3.846618e-16 
2.100000 2.513124e-16 
2.200000 8.411272e-16 
2.300000 9.180596e-16 
2.400000 1.774573e-15 
2.500000 9.334460e-16 
2.600000 6.667472e-16 
2.700000 8.206119e-17 
2.800000 3.897907e-16 
2.900000 4.513366e-16 
3.000000 6.052013e-16 
3.100000 4.923671e-16 
3.200000 6.770048e-16 
3.300000 6.770048e-16 
3.400000 2.461836e-16 
3.500000 2.564412e-16 
3.600000 8.513849e-16 
3.700000 5.333977e-16 
3.800000 4.923671e-16 
3.900000 5.487842e-16 
4.000000 8.667713e-16 
4.100000 7.180354e-17 
4.200000 1.897665e-16 
4.300000 4.641586e-16 
4.400000 2.654167e-16 
4.500000 8.795934e-16 
4.600000 3.295270e-16 
4.700000 5.385266e-16 
4.800000 1.284771e-15 
4.900000 6.564895e-16 
5.000000 8.770290e-16 
5.100000 1.589936e-15 
5.200000 6.411031e-16 
5.300000 4.821095e-16 
5.400000 1.128341e-16 
5.500000 2.564412e-16 
5.600000 1.025765e-16 
5.700000 2.051530e-16 
5.800000 6.154589e-17 
5.900000 5.128824e-16 
6.000000 1.436071e-16 
6.100000 1.743800e-16 
6.200000 4.923671e-16 
6.300000 7.180354e-16 
6.400000 3.026006e-16 
6.500000 8.308696e-16 
6.600000 4.821095e-16 
6.700000 9.488325e-16 
6.800000 1.020636e-15 
6.900000 6.154589e-16 
7.000000 2.923430e-16 
7.100000 1.307850e-16 
7.200000 3.949195e-16 
7.300000 6.186644e-16 
7.400000 3.061668e-16 
7.500000 7.693237e-18 
7.600000 7.936856e-16 
7.700000 7.000845e-16 
7.800000 6.411031e-17 
7.900000 1.902794e-15 
8.000000 7.077778e-16 
8.100000 4.256924e-16 
8.200000 1.107826e-15 
8.300000 8.154831e-16 
8.400000 8.103543e-16 
8.500000 1.200145e-15 
8.600000 7.590660e-16 
8.700000 7.795813e-16 
8.800000 6.667472e-16 
8.900000 1.343752e-15 
9.000000 9.744766e-16 
9.100000 3.897907e-16 
9.200000 6.667472e-16 
9.300000 1.743800e-16 
9.400000 1.148857e-15 
9.500000 1.102697e-15 
9.600000 6.564895e-16 
9.700000 8.462560e-16 
9.800000 1.189887e-15 
9.900000 9.385749e-16 
10.000000 1.536083e-15 


==> data/ShGDVDMenerror.dat <==
0.000000 0.000000e+00 
0.100000 1.776357e-15 
0.200000 1.776357e-15 
0.300000 4.440892e-15 
0.400000 9.769963e-15 
0.500000 9.769963e-15 
0.600000 7.105427e-15 
0.700000 1.243450e-14 
0.800000 9.769963e-15 
0.900000 9.769963e-15 
1.000000 1.332268e-14 
1.100000 1.509903e-14 
1.200000 1.776357e-14 
1.300000 2.398082e-14 
1.400000 2.309264e-14 
1.500000 2.131628e-14 
1.600000 1.865175e-14 
1.700000 1.598721e-14 
1.800000 1.776357e-14 
1.900000 1.865175e-14 
2.000000 1.776357e-14 
2.100000 2.131628e-14 
2.200000 2.398082e-14 
2.300000 1.865175e-14 
2.400000 1.865175e-14 
2.500000 1.598721e-14 
2.600000 1.332268e-14 
2.700000 1.598721e-14 
2.800000 1.776357e-14 
2.900000 1.509903e-14 
3.000000 1.598721e-14 
3.100000 1.332268e-14 
3.200000 1.865175e-14 
3.300000 1.509903e-14 
3.400000 1.509903e-14 
3.500000 1.332268e-14 
3.600000 1.332268e-14 
3.700000 1.332268e-14 
3.800000 1.332268e-14 
3.900000 7.105427e-15 
4.000000 5.329071e-15 
4.100000 2.664535e-15 
4.200000 4.440892e-15 
4.300000 8.881784e-16 
4.400000 8.881784e-16 
4.500000 2.664535e-15 
4.600000 3.552714e-15 
4.700000 8.881784e-16 
4.800000 8.881784e-16 
4.900000 2.664535e-15 
5.000000 8.881784e-16 
5.100000 0.000000e+00 
5.200000 2.664535e-15 
5.300000 0.000000e+00 
5.400000 8.881784e-16 
5.500000 2.664535e-15 
5.600000 0.000000e+00 
5.700000 2.664535e-15 
5.800000 2.664535e-15 
5.900000 1.776357e-15 
6.000000 4.440892e-15 
6.100000 5.329071e-15 
6.200000 2.664535e-15 
6.300000 1.776357e-15 
6.400000 2.664535e-15 
6.500000 4.440892e-15 
6.600000 7.105427e-15 
6.700000 1.065814e-14 
6.800000 7.105427e-15 
6.900000 7.105427e-15 
7.000000 7.993606e-15 
7.100000 9.769963e-15 
7.200000 7.105427e-15 
7.300000 4.440892e-15 
7.400000 4.440892e-15 
7.500000 2.664535e-15 
7.600000 1.776357e-15 
7.700000 8.881784e-16 
7.800000 2.664535e-15 
7.900000 2.664535e-15 
8.000000 3.552714e-15 
8.100000 8.881784e-15 
8.200000 1.154632e-14 
8.300000 1.243450e-14 
8.400000 9.769963e-15 
8.500000 1.421085e-14 
8.600000 1.154632e-14 
8.700000 1.776357e-14 
8.800000 1.509903e-14 
8.900000 1.243450e-14 
9.000000 1.687539e-14 
9.100000 1.243450e-14 
9.200000 7.105427e-15 
9.300000 1.243450e-14 
9.400000 1.243450e-14 
9.500000 9.769963e-15 
9.600000 1.421085e-14 
9.700000 1.509903e-14 
9.800000 1.154632e-14 
9.900000 1.421085e-14 
10.000000 1.421085e-14 


==> data/ShGDVDMic.dat <==
0.000000 1.846377e-16 
0.100000 4.103060e-17 
0.200000 1.169372e-15 
0.300000 9.437037e-16 
0.400000 9.949919e-16 
0.500000 2.451578e-15 
0.600000 1.251433e-15 
0.700000 1.328366e-15 
0.800000 1.128341e-16 
0.900000 4.051771e-16 
1.000000 2.138720e-15 
1.100000 1.228353e-15 
1.200000 8.206119e-16 
1.300000 1.071924e-15 
1.400000 2.738792e-15 
1.500000 3.537446e-15 
1.600000 4.480028e-15 
1.700000 4.590298e-15 
1.800000 3.644030e-15 
1.900000 2.497738e-15 
2.000000 3.118325e-15 
2.100000 2.969589e-15 
2.200000 1.636095e-15 
2.300000 1.656610e-15 
2.400000 2.841369e-15 
2.500000 2.723406e-15 
2.600000 3.272190e-15 
2.700000 3.169614e-15 
2.800000 3.528631e-15 
2.900000 2.790081e-15 
3.000000 3.815845e-15 
3.100000 4.513366e-15 
3.200000 3.836361e-15 
3.300000 3.979968e-15 
3.400000 3.979968e-15 
3.500000 4.969831e-15 
3.600000 4.872383e-15 
3.700000 3.785072e-15 
3.800000 4.415918e-15 
3.900000 4.882641e-15 
4.000000 5.934050e-15 
4.100000 7.593225e-15 
4.200000 8.026610e-15 
4.300000 7.798378e-15 
4.400000 8.070846e-15 
4.500000 8.439481e-15 
4.600000 7.322679e-15 
4.700000 7.970193e-15 
4.800000 8.480511e-15 
4.900000 9.352411e-15 
5.000000 9.113921e-15 
5.100000 7.718881e-15 
5.200000 7.093164e-15 
5.300000 7.441924e-15 
5.400000 7.703494e-15 
5.500000 7.447053e-15 
5.600000 7.416280e-15 
5.700000 7.375250e-15 
5.800000 7.652206e-15 
5.900000 7.200870e-15 
6.000000 7.539372e-15 
6.100000 8.165089e-15 
6.200000 7.231642e-15 
6.300000 7.529114e-15 
6.400000 6.698245e-15 
6.500000 6.205878e-15 
6.600000 6.790564e-15 
6.700000 7.534243e-15 
6.800000 7.082907e-15 
6.900000 6.954686e-15 
7.000000 6.941864e-15 
7.100000 8.280487e-15 
7.200000 8.026610e-15 
7.300000 6.457831e-15 
7.400000 5.010220e-15 
7.500000 5.939179e-15 
7.600000 5.442965e-15 
7.700000 6.082786e-15 
7.800000 6.652085e-15 
7.900000 7.370121e-15 
8.000000 8.457432e-15 
8.100000 8.272794e-15 
8.200000 9.493454e-15 
8.300000 9.755024e-15 
8.400000 9.688349e-15 
8.500000 9.180596e-15 
8.600000 9.149823e-15 
8.700000 8.760032e-15 
8.800000 9.016473e-15 
8.900000 9.149823e-15 
9.000000 9.385749e-15 
9.100000 1.001147e-14 
9.200000 9.437037e-15 
9.300000 9.826828e-15 
9.400000 1.061667e-14 
9.500000 1.224763e-14 
9.600000 1.223225e-14 
9.700000 1.109878e-14 
9.800000 1.151421e-14 
9.900000 1.224250e-14 
10.000000 1.190657e-14 


==> data/ShGDVDMns.dat <==
0.000000 0.000000e+00 
0.100000 1.761519e-17 
0.200000 7.464170e-18 
0.300000 1.282752e-16 
0.400000 2.188859e-16 
0.500000 2.625508e-16 
0.600000 3.419570e-16 
0.700000 2.813235e-16 
0.800000 1.555032e-16 
0.900000 7.090637e-17 
1.000000 1.860710e-17 
1.100000 1.405262e-16 
1.200000 1.433835e-16 
1.300000 1.605681e-16 
1.400000 2.647847e-16 
1.500000 3.997189e-16 
1.600000 5.810372e-16 
1.700000 7.150258e-16 
1.800000 7.569094e-16 
1.900000 6.448028e-16 
2.000000 4.649203e-16 
2.100000 4.391285e-16 
2.200000 4.160484e-16 
2.300000 3.579897e-16 
2.400000 3.723985e-16 
2.500000 3.582766e-16 
2.600000 4.153443e-16 
2.700000 5.139394e-16 
2.800000 5.590240e-16 
2.900000 5.360032e-16 
3.000000 4.911160e-16 
3.100000 5.658576e-16 
3.200000 6.802521e-16 
3.300000 6.641280e-16 
3.400000 6.599661e-16 
3.500000 6.689657e-16 
3.600000 7.339913e-16 
3.700000 7.263071e-16 
3.800000 6.873047e-16 
3.900000 7.616228e-16 
4.000000 8.321370e-16 
4.100000 1.060649e-15 
4.200000 1.282516e-15 
4.300000 1.392253e-15 
4.400000 1.438833e-15 
4.500000 1.407394e-15 
4.600000 1.343490e-15 
4.700000 1.276806e-15 
4.800000 1.298045e-15 
4.900000 1.442694e-15 
5.000000 1.582500e-15 
5.100000 1.597301e-15 
5.200000 1.443682e-15 
5.300000 1.300609e-15 
5.400000 1.266619e-15 
5.500000 1.261278e-15 
5.600000 1.235149e-15 
5.700000 1.266994e-15 
5.800000 1.303429e-15 
5.900000 1.290255e-15 
6.000000 1.274072e-15 
6.100000 1.281175e-15 
6.200000 1.289821e-15 
6.300000 1.266836e-15 
6.400000 1.250708e-15 
6.500000 1.146314e-15 
6.600000 1.109233e-15 
6.700000 1.214636e-15 
6.800000 1.244284e-15 
6.900000 1.195550e-15 
7.000000 1.228306e-15 
7.100000 1.312274e-15 
7.200000 1.381966e-15 
7.300000 1.387970e-15 
7.400000 1.136170e-15 
7.500000 8.455706e-16 
7.600000 8.699462e-16 
7.700000 9.882239e-16 
7.800000 9.831961e-16 
7.900000 1.008744e-15 
8.000000 1.221299e-15 
8.100000 1.319203e-15 
8.200000 1.385786e-15 
8.300000 1.501716e-15 
8.400000 1.595703e-15 
8.500000 1.620476e-15 
8.600000 1.514764e-15 
8.700000 1.520596e-15 
8.800000 1.518348e-15 
8.900000 1.494123e-15 
9.000000 1.575427e-15 
9.100000 1.626412e-15 
9.200000 1.585052e-15 
9.300000 1.635625e-15 
9.400000 1.672547e-15 
9.500000 1.784461e-15 
9.600000 1.972896e-15 
9.700000 2.045202e-15 
9.800000 2.017913e-15 
9.900000 2.037351e-15 
10.000000 2.024001e-15 

